Data Sanity Check for Deep Learning Systems via Learnt Assertions

Reliability is a critical consideration to DL-based systems. But the statistical nature of DL makes it quite vulnerable to invalid inputs, i.e., those cases that are not considered in the training phase of a DL model. This paper proposes to perform data sanity check to identify invalid inputs, so as to enhance the reliability of DL-based systems. We design and implement a tool to detect behavior deviation of a DL model when processing an input case. This tool extracts the data flow footprints and conducts an assertion-based validation mechanism. The assertions are built automatically, which are specifically-tailored for DL model data flow analysis. Our experiments conducted with real-world scenarios demonstrate that such an assertion-based data sanity check mechanism is effective in identifying invalid input cases.

==> additional_work.txt <==
exp 5.10 15:00
discussion 5.10 20:00

intro 5.11
fix method(overview & validation & layer selection) 5.11
fix pre 5.11

graph 5.12
bib 5.12

II.A代码中插入assertion的图 d
II.B一张DNN的图 d
III traffic sign误识别d， 
    FashionMNIST+MNIST d 
IV overview d
V.A AutoEncoder d
V.B 伪代码 d
V.C CNN d
VI.B 2) 注入样本展示 
VI.B 3) 4x6大表 d
VI.B 4) 效果对比 d
VI.C 非侵入式 d
VI.D 时间对比 d


加上bib
修改各种caption
调换NN function部分

修改loss
修改layer selection reason



加上3西格玛原则
*discussion加上关于准确率的讨论

==> layout.txt <==
layout:
abs
intro
pre
moti
meth
exp
rel
disc
con
ref

abs:
XXX

intro:    1.3 |4.23
contributions:
first solution for data sanity checking in deep learning apps
non-intrusive system 
real world cases/cost-efficient

pre:    1.2 |4.25
data sanity check in se
deep learning
anomaly detection

motivation: 1.5 |4.27
traffic sign cases
challenge:
no existed solution for XXXX
harmless to original model
available in real world cases

method: 2  |4.29
overview
details:
layer selection
autoencoder based assertions(what?why?how?)
assertion types(strict/mild)
threshold

exp: 2
setup: environment, dataset, model
design:
metrics (precision/recall) in finding invalid inputs
comparison
hijack detection with svm
non-intrusive with openset
cost-efficiency with svm

rel: 0.7  |4.30
data sanity check in se
deep learning testing in se
anomaly detection
openset

discussion 0.7
XXX

conclusion 0.5
XXX

ref
XXX




